Fully Automated Generation of Combinatorial Optimisation Systems Using Large Language Models

Over the last few decades, researchers have made considerable efforts to make decision support more accessible for small and medium enterprises by reducing the cost of designing, developing and maintaining automated decision support systems. However, due to the diversity of the underlying combinatorial optimisation problems, reusability of such systems has been limited; in most cases, expensive expertise has been required to implement bespoke software components. We explore the feasibility of fully automated generation of combinatorial optimisation systems using large language models (LLMs). An LLM will be responsible for interpreting the user-provided problem description in natural language and designing and implementing problem-specific software components. We discuss the principles of fully automated LLM-based optimisation system generation, and evaluate several proof-of-concept generators, comparing their performance on four optimisation problems.

==> assignment_time.txt <==
time	ChatGPTcmcs	ChatGPTgurobi	ChatGPTiteratedlocalsearch	ChatGPTsimulatedannealing	ChatGPTNone	ChatGPTtabusearch	Geminicmcs	Geminigurobi	Geminiiteratedlocalsearch	Geminisimulatedannealing	GeminiNone	Geminitabusearch	Llamacmcs	Llamagurobi	Llamaiteratedlocalsearch	Llamasimulatedannealing	LlamaNone	Llamatabusearch
0.1	352.1114970693823	0.0	229.1319187366163	239.09972546495206	225.35719959722277	1281.6800612893117	344.955537212682	0.0	406.28794444344294	1546.2289463035654	NaN	1560.5277157952748	262.3371943286253	0.0	120.1311234333198	406.8866325089972	378.26481242789976	1871.929988002084
1.0	140.97411384969087	0.0	182.94696715368178	115.44654108100625	132.37922619995314	439.3361060307103	132.95401468444518	0.0	155.66755561175916	1453.759054373892	NaN	1451.3831187032101	126.79183886460214	0.0	111.16056966303532	132.24951136076106	159.66832192196327	1215.420183070562
10.0	93.1059530304104	0.0	162.02904205641815	124.60630771546332	137.69892332092292	85.56580035737139	82.98246959030553	0.0	136.60115757116512	1377.943962750082	NaN	1359.3821035742071	91.77648176835761	0.0	83.41742347938148	117.91843547575395	115.28006621859898	292.4199851359147
100.0	85.06415190045628	0.0	135.97152236229937	110.27255560597034	131.3128255752626	68.57705165239206	63.05543024867664	0.0	152.1938522994455	1292.8909640862514	NaN	1308.9254988370838	75.23987922154234	0.0	62.000044644926064	110.64602096812796	133.49550040274946	112.13499596953409


==> examtimetabling_time.txt <==
time	ChatGPTcmcs	ChatGPTgurobi	ChatGPTiteratedlocalsearch	ChatGPTsimulatedannealing	ChatGPTNone	ChatGPTtabusearch	Geminicmcs	Geminigurobi	Geminiiteratedlocalsearch	Geminisimulatedannealing	GeminiNone	Geminitabusearch	Llamacmcs	Llamagurobi	Llamaiteratedlocalsearch	Llamasimulatedannealing	LlamaNone	Llamatabusearch
0.1	55.40346907993967	96.34509803921569	100.0	100.0	98.66666666666667	78.39939668174962	63.81500754147813	100.0	NaN	46.654977375565615	100.0	100.0	62.85324283559578	96.78076923076924	78.29939668174964	45.92420814479638	100.0	86.73974358974358
1.0	46.11010558069382	NaN	NaN	NaN	NaN	NaN	54.11244343891402	NaN	NaN	30.578280542986427	NaN	NaN	NaN	NaN	NaN	31.190874811463043	NaN	NaN
10.0	38.35754147812971	95.47330316742082	100.0	100.0	98.4235294117647	73.45173453996983	39.20754147812971	100.0	NaN	30.80218702865762	100.0	100.0	43.557541478129714	100.0	57.843438914027146	24.207541478129716	100.0	80.28484162895927
100.0	34.89087481146304	95.97586726998492	100.0	100.0	93.7948717948718	84.09170437405731	36.89087481146304	100.0	NaN	16.965686274509803	100.0	100.0	37.77420814479638	100.0	58.624208144796384	24.207541478129716	100.0	83.31410256410257


==> gtsp_time.txt <==
time	ChatGPTcmcs	ChatGPTgurobi	ChatGPTiteratedlocalsearch	ChatGPTsimulatedannealing	ChatGPTNone	ChatGPTtabusearch	Geminicmcs	Geminigurobi	Geminiiteratedlocalsearch	Geminisimulatedannealing	GeminiNone	Geminitabusearch	Llamacmcs	Llamagurobi	Llamaiteratedlocalsearch	Llamasimulatedannealing	LlamaNone	Llamatabusearch
0.1	80.17314990742118	NaN	354.1453145892169	330.3395365424318	352.98931266866003	335.93476945054766	NaN	NaN	NaN	95.87223381352902	NaN	NaN	66.93666502767806	NaN	240.62999681650138	112.42042239167276	94.91239820466895	168.11127474543065
1.0	49.060073351628915	NaN	347.3006641912043	327.16191053071236	348.99653628484555	328.4158677018864	NaN	NaN	NaN	65.063931758827	NaN	NaN	23.46806413199015	NaN	173.01787015184522	70.22464888123895	68.02228889423303	91.6245862360337
10.0	34.726338687197156	NaN	343.6561341297454	327.3318685704132	344.8486051244168	327.30202896441244	NaN	NaN	NaN	63.18933587259337	NaN	NaN	14.503502510416043	NaN	104.13086734850992	58.683066869632235	64.4382560403964	55.10603544192395
100.0	29.142639933430484	NaN	340.5201711016829	327.07702053096506	342.350074709718	327.3515722508988	NaN	NaN	NaN	60.287580405739334	NaN	NaN	11.647326938182598	NaN	61.26797637811928	58.53235563415314	60.70556795034003	54.01561550179875


==> tsp_time.txt <==
time	ChatGPTcmcs	ChatGPTgurobi	ChatGPTiteratedlocalsearch	ChatGPTsimulatedannealing	ChatGPTNone	ChatGPTtabusearch	Geminicmcs	Geminigurobi	Geminiiteratedlocalsearch	Geminisimulatedannealing	GeminiNone	Geminitabusearch	Llamacmcs	Llamagurobi	Llamaiteratedlocalsearch	Llamasimulatedannealing	LlamaNone	Llamatabusearch
0.1	477.35870276209045	NaN	1453.2688195360633	549.0539125262369	1278.573427332475	NaN	689.5408701344004	NaN	NaN	NaN	NaN	NaN	466.56667699371854	NaN	NaN	921.977653319886	1349.6458812621604	NaN
1.0	159.75481001890847	NaN	1275.904129463995	237.96962698251568	1238.1229469340947	NaN	250.4407929830836	NaN	NaN	NaN	NaN	NaN	147.42687376931272	NaN	NaN	419.686059909135	1257.2480830343018	NaN
10.0	37.72673416750171	NaN	913.4506017194672	124.53472841929286	1209.0843005988813	946.9494584726359	55.01968904772872	NaN	NaN	NaN	NaN	NaN	32.42544377320512	NaN	NaN	168.91577181459738	1226.7053402231638	NaN
100.0	16.874049016941115	389.0220585236636	451.64287654920525	102.0390912456732	1156.6518941894828	327.525221842509	25.205121272170835	NaN	NaN	NaN	NaN	NaN	11.488110975949581	NaN	NaN	115.357220958728	1189.6836333444435	735.9341485453493

